Convergence analysis of the adaptive stochastic collocation finite element method

This paper is focused on the convergence analysis of an adaptive stochastic collocation algorithm for the stationary diffusion equation with parametric coefficient. The algorithm employs sparse grid collocation in the parameter domain alongside finite element approximations in the spatial domain, and adaptivity is driven by recently proposed parametric and spatial a posteriori error indicators. We prove that for a general diffusion coefficient with finite-dimensional parametrization, the algorithm drives the underlying error estimates to zero. Thus, our analysis covers problems with affine and nonaffine parametric coefficient dependence.

==> sl_sc_test1CC.dat <==
iter	 dofs	 error_s_d	 error_p_d	 error_d	 error_s	 error_p	 error
1	 81	 0.662643006	 0.127651759	 0.790294765	 0.391812070	 0.231867053	 0.623679123
2	 97	 0.619681217	 0.127651759	 0.747332976	 0.342176105	 0.231867053	 0.574043158
3	 107	 0.431169041	 0.127651759	 0.558820800	 0.376712121	 0.231867053	 0.608579174
4	 118	 0.351899794	 0.127651759	 0.479551553	 0.328418195	 0.231867053	 0.560285248
5	 151	 0.305882107	 0.127651759	 0.433533866	 0.287827655	 0.231867053	 0.519694708
6	 181	 0.273041505	 0.127651759	 0.400693264	 0.247498144	 0.231867053	 0.479365198
7	 229	 0.245213314	 0.127651759	 0.372865073	 0.210965701	 0.231867053	 0.442832755
8	 1145	 0.251410571	 0.086171951	 0.337582522	 0.427613284	 0.147273761	 0.574887044
9	 1525	 0.216801504	 0.086171951	 0.302973455	 0.378550808	 0.147273761	 0.525824569
10	 2255	 0.187821669	 0.086171951	 0.273993620	 0.332164825	 0.147273761	 0.479438586
11	 3020	 0.157059328	 0.086171951	 0.243231279	 0.282857017	 0.147273761	 0.430130777
12	 4035	 0.139188164	 0.086171951	 0.225360114	 0.238441452	 0.147273761	 0.385715212
13	 5295	 0.114631712	 0.086171951	 0.200803663	 0.206362049	 0.147273761	 0.353635810
14	 6945	 0.099711691	 0.086171951	 0.185883642	 0.179741487	 0.147273761	 0.327015248
15	 10180	 0.086929046	 0.086171951	 0.173100997	 0.154842012	 0.147273761	 0.302115773
16	 13470	 0.075371255	 0.086171951	 0.161543206	 0.133862348	 0.147273761	 0.281136108
17	 24246	 0.085630705	 0.036081767	 0.121712472	 0.244354033	 0.083353904	 0.327707937
18	 33210	 0.073525803	 0.036081767	 0.109607570	 0.206209455	 0.083353904	 0.289563358
19	 44838	 0.058335987	 0.036081767	 0.094417754	 0.177516045	 0.083353904	 0.260869949
20	 61929	 0.051890890	 0.036081767	 0.087972657	 0.153972192	 0.083353904	 0.237326096
21	 90684	 0.044739360	 0.036081767	 0.080821127	 0.131570124	 0.083353904	 0.214924027
22	 116883	 0.039124471	 0.036081767	 0.075206238	 0.113056798	 0.083353904	 0.196410702
23	 155007	 0.034229796	 0.036081767	 0.070311563	 0.096908271	 0.083353904	 0.180262175
24	 210015	 0.028847825	 0.036081767	 0.064929591	 0.084167031	 0.083353904	 0.167520934
25	 301473	 0.025210923	 0.036081767	 0.061292690	 0.072608466	 0.083353904	 0.155962370
26	 502455	 0.025893893	 0.018481381	 0.044375275	 0.134431179	 0.042838902	 0.177270080
27	 715155	 0.021282310	 0.018481381	 0.039763691	 0.112694875	 0.042838902	 0.155533777
28	 949230	 0.018355347	 0.018481381	 0.036836728	 0.096314975	 0.042838902	 0.139153877
29	 1284675	 0.015373530	 0.018481381	 0.033854911	 0.083089318	 0.042838902	 0.125928219
30	 1799415	 0.013379227	 0.018481381	 0.031860609	 0.072050690	 0.042838902	 0.114889591
31	 2667630	 0.011338668	 0.018481381	 0.029820049	 0.060920670	 0.042838902	 0.103759571
32	 3417765	 0.009931682	 0.018481381	 0.028413063	 0.052159476	 0.042838902	 0.094998378
33	 4485930	 0.008754413	 0.018481381	 0.027235794	 0.044365356	 0.042838902	 0.087204257
34	 6201495	 0.007355758	 0.018481381	 0.025837139	 0.038437552	 0.042838902	 0.081276454
35	 8682093	 0.007131342	 0.007116005	 0.014247347	 0.055720929	 0.014922102	 0.070643031


==> sl_sc_test1Leja.dat <==
iter	 dofs	 error_s_d	 error_p_d	 error_d	 error_s	 error_p	 error
1	 81	 0.670900452	 0.244208458	 0.915108909	 0.411213957	 0.403793211	 0.815007168
2	 95	 0.622372463	 0.244208458	 0.866580921	 0.362971994	 0.403793211	 0.766765205
3	 285	 0.631659255	 0.157456764	 0.789116019	 0.574791652	 0.279947728	 0.854739380
4	 315	 0.442510052	 0.157456764	 0.599966817	 0.624994777	 0.279947728	 0.904942506
5	 369	 0.352822688	 0.157456764	 0.510279452	 0.523333968	 0.279947728	 0.803281696
6	 504	 0.300938331	 0.157456764	 0.458395095	 0.431942252	 0.279947728	 0.711889980
7	 615	 0.271869234	 0.157456764	 0.429325999	 0.375169567	 0.279947728	 0.655117295
8	 876	 0.240205852	 0.157456764	 0.397662616	 0.331216884	 0.279947728	 0.611164612
9	 1170	 0.204290363	 0.157456764	 0.361747127	 0.296637182	 0.279947728	 0.576584910
10	 1557	 0.177179960	 0.157456764	 0.334636724	 0.254284734	 0.279947728	 0.534232462
11	 2595	 0.186558140	 0.079975814	 0.266533954	 0.560824324	 0.206194556	 0.767018880
12	 3645	 0.158196226	 0.079975814	 0.238172040	 0.472415358	 0.206194556	 0.678609914
13	 4830	 0.143507080	 0.079975814	 0.223482894	 0.399945697	 0.206194556	 0.606140253
14	 6625	 0.118342412	 0.079975814	 0.198318226	 0.348828384	 0.206194556	 0.555022940
15	 9085	 0.108067652	 0.079975814	 0.188043466	 0.308933647	 0.206194556	 0.515128203
16	 12415	 0.089707559	 0.079975814	 0.169683373	 0.262860433	 0.206194556	 0.469054989
17	 16695	 0.077737495	 0.079975814	 0.157713309	 0.225684171	 0.206194556	 0.431878727
18	 22405	 0.069160357	 0.079975814	 0.149136172	 0.197613687	 0.206194556	 0.403808243
19	 35848	 0.066349030	 0.055799231	 0.122148261	 0.363427631	 0.140757649	 0.504185280
20	 47816	 0.055969707	 0.055799231	 0.111768938	 0.320393655	 0.140757649	 0.461151305
21	 65088	 0.051144208	 0.055799231	 0.106943439	 0.279889920	 0.140757649	 0.420647569
22	 91152	 0.044656823	 0.055799231	 0.100456054	 0.241257187	 0.140757649	 0.382014836
23	 115552	 0.040381288	 0.055799231	 0.096180519	 0.205327709	 0.140757649	 0.346085358
24	 152984	 0.035370034	 0.055799231	 0.091169265	 0.179758963	 0.140757649	 0.320516613
25	 203264	 0.030324187	 0.055799231	 0.086123418	 0.159968078	 0.140757649	 0.300725727
26	 283952	 0.026853658	 0.055799231	 0.082652889	 0.142130333	 0.140757649	 0.282887982
27	 385136	 0.022354008	 0.055799231	 0.078153239	 0.119737045	 0.140757649	 0.260494694
28	 529562	 0.021055334	 0.030015337	 0.051070671	 0.175007655	 0.074426360	 0.249434015
29	 688589	 0.018309184	 0.030015337	 0.048324521	 0.150297166	 0.074426360	 0.224723526
30	 916762	 0.015748328	 0.030015337	 0.045763665	 0.131925260	 0.074426360	 0.206351620
31	 1245024	 0.013600510	 0.030015337	 0.043615847	 0.116958647	 0.074426360	 0.191385006
32	 1673342	 0.011985386	 0.030015337	 0.042000723	 0.101323376	 0.074426360	 0.175749735
33	 2270004	 0.010377919	 0.030015337	 0.040393257	 0.086754403	 0.074426360	 0.161180763
34	 2883364	 0.009304339	 0.030015337	 0.039319676	 0.074312128	 0.074426360	 0.148738487
35	 3407612	 0.009405563	 0.018472411	 0.027877974	 0.080358284	 0.062258604	 0.142616888
36	 4503057	 0.008184716	 0.018472411	 0.026657126	 0.070429551	 0.062258604	 0.132688155
37	 6030466	 0.007071836	 0.018472411	 0.025544247	 0.062685140	 0.062258604	 0.124943744
38	 8449883	 0.006162397	 0.018472411	 0.024634808	 0.055257445	 0.062258604	 0.117516048
39	 10399856	 0.005978178	 0.013482451	 0.019460629	 0.063561598	 0.046928080	 0.110489678


==> sl_sc_test2CC.dat <==
iter	 dofs	 error_s_d	 error_p_d	 error_d	 error_s	 error_p	 error
1	 65	 0.052206020	 0.022046885	 0.074252906	 0.105280206	 0.033974340	 0.139254546
2	 70	 0.047865318	 0.022046885	 0.069912203	 0.095773928	 0.033974340	 0.129748268
3	 80	 0.042385359	 0.022046885	 0.064432244	 0.084728015	 0.033974340	 0.118702355
4	 92	 0.036489019	 0.022046885	 0.058535904	 0.076693545	 0.033974340	 0.110667885
5	 120	 0.032856381	 0.022046885	 0.054903266	 0.069894273	 0.033974340	 0.103868613
6	 150	 0.030027006	 0.022046885	 0.052073891	 0.060886728	 0.033974340	 0.094861068
7	 174	 0.027968630	 0.022046885	 0.050015515	 0.053269469	 0.033974340	 0.087243809
8	 203	 0.024736246	 0.022046885	 0.046783131	 0.047061765	 0.033974340	 0.081036105
9	 254	 0.022705967	 0.022046885	 0.044752852	 0.041920099	 0.033974340	 0.075894439
10	 337	 0.020388825	 0.022046885	 0.042435710	 0.037573074	 0.033974340	 0.071547414
11	 445	 0.017849644	 0.022046885	 0.039896529	 0.033906284	 0.033974340	 0.067880625
12	 2225	 0.019127167	 0.010800694	 0.029927862	 0.071216458	 0.013374126	 0.084590584
13	 3085	 0.016016110	 0.010800694	 0.026816804	 0.060124392	 0.013374126	 0.073498518
14	 3955	 0.014292226	 0.010800694	 0.025092920	 0.049834405	 0.013374126	 0.063208531
15	 5670	 0.012231574	 0.010800694	 0.023032268	 0.042290333	 0.013374126	 0.055664460
16	 9420	 0.009324603	 0.010800694	 0.020125297	 0.035061908	 0.013374126	 0.048436035
17	 12700	 0.007984351	 0.010800694	 0.018785045	 0.028446173	 0.013374126	 0.041820299
18	 16945	 0.006906981	 0.010800694	 0.017707675	 0.023879289	 0.013374126	 0.037253415
19	 24720	 0.005779610	 0.010800694	 0.016580304	 0.020269246	 0.013374126	 0.033643372
20	 40785	 0.004440737	 0.010800694	 0.015241431	 0.016393489	 0.013374126	 0.029767615
21	 54625	 0.003792090	 0.010800694	 0.014592784	 0.013407238	 0.013374126	 0.026781364
22	 74630	 0.003281587	 0.010800694	 0.014082281	 0.011299716	 0.013374126	 0.024673842
23	 134334	 0.003386483	 0.001784210	 0.005170692	 0.020377237	 0.003805987	 0.024183224
24	 226494	 0.002627336	 0.001784210	 0.004411545	 0.016817060	 0.003805987	 0.020623048
25	 352737	 0.002054754	 0.001784210	 0.003838963	 0.013018568	 0.003805987	 0.016824555
26	 482157	 0.001736724	 0.001784210	 0.003520933	 0.010779476	 0.003805987	 0.014585463
27	 737451	 0.001415381	 0.001784210	 0.003199591	 0.009021946	 0.003805987	 0.012827933
28	 1287387	 0.001079365	 0.001784210	 0.002863575	 0.006919211	 0.003805987	 0.010725198
29	 1771848	 0.000896656	 0.001784210	 0.002680866	 0.005627029	 0.003805987	 0.009433016
30	 2585997	 0.000743188	 0.001784210	 0.002527398	 0.004735678	 0.003805987	 0.008541665
31	 4682871	 0.000565575	 0.001784210	 0.002349785	 0.003659101	 0.003805987	 0.007465088
32	 7804785	 0.000565877	 0.001056954	 0.001622831	 0.004605956	 0.002365848	 0.006971804


==> sl_sc_test2Leja.dat <==
iter	 dofs	 error_s_d	 error_p_d	 error_d	 error_s	 error_p	 error
1	 65	 0.045257189	 0.050116737	 0.095373926	 0.114331728	 0.069804810	 0.184136538
2	 69	 0.043119307	 0.050116737	 0.093236045	 0.101058346	 0.069804810	 0.170863156
3	 76	 0.039527909	 0.050116737	 0.089644646	 0.092362135	 0.069804810	 0.162166945
4	 102	 0.037589542	 0.050116737	 0.087706279	 0.083049972	 0.069804810	 0.152854782
5	 134	 0.034802592	 0.050116737	 0.084919329	 0.071186637	 0.069804810	 0.140991447
6	 157	 0.032915864	 0.050116737	 0.083032601	 0.062816375	 0.069804810	 0.132621185
7	 471	 0.032350309	 0.022389173	 0.054739483	 0.100809132	 0.031844437	 0.132653569
8	 618	 0.026584088	 0.022389173	 0.048973261	 0.084061321	 0.031844437	 0.115905758
9	 837	 0.022994951	 0.022389173	 0.045384124	 0.071277018	 0.031844437	 0.103121455
10	 1260	 0.017433888	 0.022389173	 0.039823061	 0.060907009	 0.031844437	 0.092751446
11	 1740	 0.015172104	 0.022389173	 0.037561277	 0.051207102	 0.031844437	 0.083051539
12	 2274	 0.013521351	 0.022389173	 0.035910524	 0.042863775	 0.031844437	 0.074708212
13	 3228	 0.011560699	 0.022389173	 0.033949872	 0.035819187	 0.031844437	 0.067663624
14	 4941	 0.009377289	 0.022389173	 0.031766462	 0.030123939	 0.031844437	 0.061968376
15	 8235	 0.010849244	 0.007390674	 0.018239918	 0.068762404	 0.019772708	 0.088535111
16	 12610	 0.008764607	 0.007390674	 0.016155281	 0.054782770	 0.019772708	 0.074555478
17	 17190	 0.006947531	 0.007390674	 0.014338205	 0.044643234	 0.019772708	 0.064415942
18	 27205	 0.005963847	 0.007390674	 0.013354521	 0.036709742	 0.019772708	 0.056482449
19	 44065	 0.004645353	 0.007390674	 0.012036027	 0.029338529	 0.019772708	 0.049111237
20	 62300	 0.003666814	 0.007390674	 0.011057488	 0.023589406	 0.019772708	 0.043362113
21	 92410	 0.003143255	 0.007390674	 0.010533929	 0.019471924	 0.019772708	 0.039244632
22	 147856	 0.003053243	 0.003814463	 0.006867706	 0.027143003	 0.010738535	 0.037881538
23	 253176	 0.002391009	 0.003814463	 0.006205471	 0.021656113	 0.010738535	 0.032394648
24	 373712	 0.001880726	 0.003814463	 0.005695189	 0.017153038	 0.010738535	 0.027891573
25	 532376	 0.001571408	 0.003814463	 0.005385870	 0.014136391	 0.010738535	 0.024874926
26	 938488	 0.001230442	 0.003814463	 0.005044904	 0.011287489	 0.010738535	 0.022026024
27	 1418576	 0.000972533	 0.003814463	 0.004786995	 0.008884598	 0.010738535	 0.019623133
28	 1950542	 0.001014322	 0.001950781	 0.002965103	 0.009563130	 0.006114432	 0.015677562
29	 2767072	 0.000828110	 0.001950781	 0.002778891	 0.007828152	 0.006114432	 0.013942584
30	 5149166	 0.000619031	 0.001950781	 0.002569812	 0.006163046	 0.006114432	 0.012277477
31	 7941791	 0.000479696	 0.001950781	 0.002430477	 0.004729255	 0.006114432	 0.010843687
32	 10107734	 0.000477278	 0.001284073	 0.001761351	 0.007281312	 0.004155149	 0.011436461


==> subsequences_example.dat <==
iter	 dofs	 error_s_d	 error_p_d	 error_d	 error_s	 error_p	 error
17	24246	0.085630705	0.036081767	0.121712472	0.244354033	0.083353904	0.327707937
18	33210	0.073525803	0.036081767	0.10960757	0.206209455	0.083353904	0.289563358
19	44838	0.058335987	0.036081767	0.094417754	0.177516045	0.083353904	0.260869949
20	61929	0.05189089	0.036081767	0.087972657	0.153972192	0.083353904	0.237326096
21	90684	0.04473936	0.036081767	0.080821127	0.131570124	0.083353904	0.214924027
22	116883	0.039124471	0.036081767	0.075206238	0.113056798	0.083353904	0.196410702
23	155007	0.034229796	0.036081767	0.070311563	0.096908271	0.083353904	0.180262175
24	210015	0.028847825	0.036081767	0.064929591	0.084167031	0.083353904	0.167520934
25	301473	0.025210923	0.036081767	0.06129269	0.072608466	0.083353904	0.15596237
26	502455	0.025893893	0.018481381	0.044375275	0.134431179	0.042838902	0.17727008
27	715155	0.02128231	0.018481381	0.039763691	0.112694875	0.042838902	0.155533777
28	949230	0.018355347	0.018481381	0.036836728	0.096314975	0.042838902	0.139153877
